Private delegated computations using strong isolation

Sensitive computations are now routinely delegated to third-parties. In response, Confidential Computing technologies are being introduced to microprocessors, offering a protected processing environment, which we generically call an isolate, providing confidentiality and integrity guarantees to code and data hosted within -- even in the face of a privileged attacker. Isolates, with an attestation protocol, permit remote third-parties to establish a trusted "beachhead" containing known code and data on an otherwise untrusted machine. Yet, the rise of these technologies introduces many new problems, including: how to ease provisioning of computations safely into isolates; how to develop distributed systems spanning multiple classes of isolate; and what to do about the billions of "legacy" devices without support for Confidential Computing? Tackling the problems above, we introduce Veracruz, a framework that eases the design and implementation of complex privacy-preserving, collaborative, delegated computations among a group of mutually mistrusting principals. Veracruz supports multiple isolation technologies and provides a common programming model and attestation protocol across all of them, smoothing deployment of delegated computations over supported technologies. We demonstrate Veracruz in operation, on private in-cloud object detection on encrypted video streaming from a video camera. In addition to supporting hardware-backed isolates -- like AWS Nitro Enclaves and Arm Confidential Computing Architecture Realms -- Veracruz also provides pragmatic "software isolates" on Armv8-A devices without hardware Confidential Computing capability, using the high-assurance seL4 microkernel and our IceCap framework.

==> evaluation/FHE.txt <==
10	22	        25	        75205	639724	    158213	    152012
20	122	        114	        82271	2723742	    1337362	    643357
30	295	        295	        70939	5770672	    4425354	    1385955
40	579	        630	        68974	10291888	10399006	2529183
time machine    veracruz	init    enc         computation dec
50	1085	    1176	    69257	16214743	20375873	3929958
60	1942	    1987	    69732	23185766	35421760	5605113
70	2875	    3033	    67761	31357241	55081426	7656355
80	4209	    4446	    69786	40749067	82740174	9814925
90	5841	    6398	    66920	51641002	116829090	12387416
100	7922	    8509	    67570	63571668	160782281	15454368
110	10247	    11620	    67077	77969188	216098238	18729098
120	13574	    14971	    69176	92367618	280152255	22285769
130	18166	    18468	    81602	109781399	359839197	27725014
140	22702	    23815	    103110	132007737	452149182	33571930
150	30315	    28806	    109643	150883386	556482158	39266122
160	33638	    35692	    111722	173439327	684740709	45942329
170	42679	    42621	    123876	210345213	851880588	58912402
180	53357	    52159	    123917	240626748	1012338307	72379257
190	63201	    66357	    133071	273953126	1194755889	89257253
200	83269	    73078	    149141	307504865	1390502551	103348057
210	96328	    82967	    149220	340752124	1625891509	115173584
220	110916	    96580	    156722	376897600	1871284418	128939485
230	130282	    105443	    158725	413750357	2138031260	142981350
240	156004	    123017	    171651	451190093	2433495864	156716710


==> evaluation/darknet.txt <==
platform        train-arg  train-load train-comp  train-l   train-u   train-save onnx-save   onnx-comp   onnx-l   onnx-u    det-arg-load det-image-load det-comp   det-l      det-u   box
Native	        0.01711655	0.14338135 8.0015766   7.984554	 8.024542  0.0001622  0.00007966  0.000163795 0.000139 0.000307 0.33692945   0.0123375      0.61148905 0.607722  0.617088 0.01657515
Veracruz        0.02458535	0.27602125 17.04619655 17.035541 17.070051 0.0002348  0.00014469  0.00026061  0.00022  0.000501 0.3975717    0.02381505     2.5144727  2.511537  2.517548 0.0049769 
Wasmtime        0.0266936	0.4466143  17.0615632  17.041974 17.213554 0.0002144  0.000181295 0.00027286  0.000258 0.00053  0.40073175   0.0241294      2.5152742  2.512913  2.518463 0.0257844 


==> evaluation/ec2-polybench-gmean.txt <==
prog	        native	    wasmtime	linux	    nitro   
gmean           0.669732245	0.758448918	0.757017791	0.777588168

==> evaluation/ec2-polybench.txt <==
prog	        native	    wasmtime	linux	    nitro   
2mm	            2.42604	    2.5415276	2.5426929	2.5404979
3mm	            4.078942	4.1099901	4.131325	4.4076576
adi	            14.4033317	13.2698635	13.2360796	13.4999674
atax	        0.0076149	0.0075044	0.0074873	0.0074655
bicg	        0.0109505	0.0109626	0.0108531	0.010839
cholesky	    1.6393701	1.6667668	1.6601758	1.6581793
correlation	    9.937688	10.0025274	9.9945372	10.4249525
covariance	    9.9421923	10.0033483	9.9843221	10.4267638
deriche	        0.3780751	0.3809587	0.380445	0.3968212
doitgen	        0.6226663	0.6474858	0.6475799	0.6481407
durbin	        0.0022044	0.0049283	0.0049162	0.0049081
fdtd-2d	        1.9166323	2.0064308	1.9707334	1.963741
floyd-warshall	16.8449086	27.5624515	27.5089076	27.5104368
gemm	        0.4758696	0.6032367	0.604127	0.5963982
gemver	        0.0337523	0.035575	0.0355084	0.037713
gesummv	        0.0046769	0.004894	0.0048737	0.0049336
gramschmidt	    18.4000688	18.717419	18.7316843	19.701294
heat-3d	        2.3548469	2.7670621	2.7653094	2.7526738
jacobi-1d	    0.0007963	0.0013947	0.0014252	0.0013847
jacobi-2d	    1.9235279	2.2512502	2.2248851	2.2230314
ludcmp	        7.3702342	7.2636341	7.2319853	8.260041
lu	            6.8492939	7.0989537	7.099237	8.3455071
mvt	            0.0304664	0.0319218	0.0318588	0.0341121
nussinov	    7.7286038	8.1734646	8.1152126	8.5213747
seidel-2d	    10.1897787	17.5108886	17.5105113	17.494073
symm	        3.9014654	4.1085181	4.0994511	4.4187557
syr2k	        6.3214704	6.7208663	6.7210341	6.7208384
syrk	        1.1398673	1.5018901	1.5061316	1.4932572
trisolv	        0.0028306	0.0029904	0.0029635	0.0029845
trmm	        3.8614855	3.9173031	3.914357	4.0846199

==> evaluation/ec2-vod_decoding_time.txt <==
totalTime native wasmtime vc-linux vc-nitro
1 1	1.684670008	1.703759398	2.076065163
2 1	2.646497181	2.652649399	2.696174339
3 1	2.670759617	2.650686587	2.683344476
4 1	2.696913321	2.66177564	2.70238692
5 1	2.746639596	2.702367827	2.722809441

==> evaluation/ec2-vod_total_time.txt <==
totalTime native wasmtime vc-linux vc-nitro native-min native-max wasmtime-min wasmtime-max vc-linux-min vc-linux-max vc-nitro-min vc-nitro-max
0 1590.570594 2220.638419 2214.358327 2317.479751 32.206631 61.026143 54.159212 128.719014 58.127203 152.589753 61.416897 135.270152

==> evaluation/ec2-vod_total_time_old_absolute.txt <==
totalTime native wasmtime vc-linux vc-nitro errorWasmtime
1	6.925902	9.107695	9.235979	9.254673 0.5
2	13.727799	18.26684	18.191731	18.347018 1
3	401.778973	550.837061	543.30026	563.579253 0
4	823.760573	1090.578088	1099.915912	1159.239058 0
5	1608.926674	2181.554088	2190.417177	2310.565661 0


==> evaluation/fs.txt <==
reversed 0.005452265600000001 0.005284225 0.005784204 0.003909253 0.003872658 0.003942399 0.0039402328 0.003789942 0.004184661 0.009878229 0.00961598 0.010145369 0.09938906919999999 0.098392414 0.100171759 0.09610377319999999 0.094378903 0.097341979 0.0951812694 0.094270456 0.095861232 0.1031315978 0.101466001 0.106155195 0.12084911300000001 0.119030598 0.123531751 0.1154355538 0.113643742 0.116515498 0.1161433328 0.115541191 0.116617057 0.10796072000000001 0.105611425 0.112118357
name   r-v-copy	 r-v-copy-l	r-v-copy-u	r-v-no  r-v-no-l	r-v-no-u	r-soo	r-soo-l	r-soo-u	r-wt	r-wt-l	r-wt-u u-v-copy  u-v-copy-l	u-v-copy-u	u-v-no  u-v-no-l	u-v-no-u	u-soo	u-soo-l	u-soo-u	u-wt	u-wt-l	u-wt-u  w-v-copy w-v-copy-l	w-v-copy-u	w-v-no  w-v-no-l	w-v-no-u	w-soo	w-soo-l	w-soo-u	w-wt	w-wt-l	w-wt-u
inorder	0.0052209066 0.005078474 0.005276916 0.0038108782000000003 0.003754783 0.003883627 0.0037799914000000005 0.003728215 0.003833431 0.009365996400000002 0.009231793 0.00946302 0.10166612820000001 0.099632335 0.10629926 0.0932769442 0.092089102 0.095922041 0.0935896832 0.093026384 0.094794357 0.10322373120000002 0.101789919 0.104639123 0.1204535506 0.117731871 0.12233378 0.11424858639999999 0.11366537 0.114809078 0.1151334856 0.113589515 0.116694422 0.10879647540000001 0.106261831 0.112039971
random 0.0055457144 0.00533246 0.005699409 0.004131664 0.004035879 0.004179031 0.0040958586 0.004007018 0.004174523 0.009567043400000001 0.009379852 0.009696161 0.09974032619999999 0.098596193 0.101479602 0.09594204980000001 0.094860621 0.096823941 0.0960120544 0.094746112 0.096580228 0.10271771 0.100843275 0.104501901 0.12020421319999999 0.119182495 0.121420979 0.11566203400000001 0.113877058 0.117148342 0.11660485859999999 0.115645433 0.118036093 0.10528242939999999 0.101539746 0.106541947


==> evaluation/old_files/ec2-polybench_total-large-nosimd.txt <==
totalTime native wasmtime vc-linux vc-nitro
0	2.475515	2.550659	2.543184	2.520158
1	4.232162	4.12088	4.155331	4.898158
2	14.748037	13.444746	13.401411	13.946815
3	0.007716	0.00923	0.009176	0.00919
4	0.010859	0.010862	0.010847	0.010853
5	1.647315	1.664556	1.665155	1.670658
6	9.929702	9.990892	10.077636	10.46425
7	9.92524	9.983479	10.019515	10.475375
8	0.382464	0.391225	0.391249	0.403253
9	0.622595	0.645257	0.646711	0.643657
10	0.002251	0.005534	0.005519	0.005512
11	1.950535	3.054196	3.023359	3.025667
12	17.046202	21.108125	21.08217	21.008744
13	0.474175	1.782705	1.787201	1.782074
14	0.03358	0.037641	0.037734	0.039682
15	0.004662	0.00477	0.004752	0.004769
16	18.423932	18.707264	18.711284	19.963548
17	2.402669	5.489544	5.482935	5.464733
18	0.000755	0.002541	0.002517	0.002528
19	1.986346	3.915152	3.902368	3.880865
20	7.480877	7.349839	7.367355	8.349834
21	6.81825	7.053535	7.131954	8.59751
22	0.030661	0.031712	0.031768	0.034622
23	7.796677	8.276952	8.172062	8.794065
24	10.190621	17.513351	17.514861	17.517334
25	3.930561	4.01611	4.027722	4.367953
26	6.285979	6.469921	6.485583	6.64368
27	1.101772	1.489915	1.487839	1.551455
28	0.002957	0.002961	0.002949	0.002989
29	3.870462	3.90513	3.917762	4.159474

==> evaluation/old_files/ec2-polybench_total-large.txt <==
atax              0.00768   0.007508	0.007466	0.007492
cholesky          1.687205	1.691107	1.658968	1.663665
correlation       9.987104	10.005543	9.970604	10.460494
covariance        10.001311	9.997084	9.990883	10.470874
deriche           0.383327	0.386348	0.385804	0.397463
doitgen           0.62292	0.646208	0.649471	0.644157
gemver            0.034392	0.035483	0.03548	    0.03766
gesummv           0.004693	0.004783	0.00477	    0.004775
gramschmidt       18.352139	18.677462	18.68983	19.757155
heat-3d           2.437864	2.808078	2.772531	2.752004
jacobi-2d         2.026865	2.285265	2.230892	2.211569
nussinov          8.26092	8.134634	8.022076	8.464723
symm              4.058209	4.101062	4.134215	4.424329
syr2k             6.470704	6.684601	6.687652	6.972168
trisolv           0.002887	0.002972	0.002991	0.002987
trmm              3.840905	3.915412	3.894899	4.082684
prog              native    wasmtime    vc-linux    vc-nitro
2mm               2.494761	2.628859	2.574327	2.566662
3mm               4.461427	4.418983	4.079488	4.512343
adi               14.767825	13.633041	13.289389	13.526473
bicg              0.010871	0.010966	0.010852	0.010904
durbin            0.002224	0.004922	0.004911	0.004919
fdtd-2d           2.062449	2.082947	2.036343	1.936184
fl-warshall       17.423998	27.669446	27.561381	27.547527
gemm              0.496234	0.602214	0.604032	0.593474
jacobi-1d         0.000753	0.001396	0.001731	0.001395
lu                7.787192	7.235746	7.341763	8.016787
ludcmp            7.49761	7.160936	7.297228	8.22031
mvt               0.030668	0.031715	0.031778	0.033895
seidel-2d         10.194732	17.509586	17.510153	17.515929
syrk              1.158694	1.505986	1.507153	1.412422


==> evaluation/old_files/ec2-polybench_total.txt <==
totalTime native wasmtime vc-linux vc-nitro
0	83.197428	85.614407	86.269465	92.975497
1	139.860936	143.974767	145.563743	157.831106
2	127.571468	119.580788	120.526333	118.938106
3	0.007605	0.007134	0.007128	0.007113
4	0.01073	0.010783	0.010771	0.010755
5	14.772036	14.496806	14.49374	14.47098
6	132.408916	133.276318	133.360929	141.555628
7	132.253574	133.222552	133.295858	141.627155
8	1.820614	1.821968	1.813394	2.358216
9	4.622996	4.730878	4.716876	4.730423
10	0.009348	0.019482	0.019427	0.019396
11	22.258702	22.924133	23.183626	22.63546
12	136.206302	218.455576	218.414824	217.989723
13	8.032833	8.857628	9.003081	8.81159
14	0.173589	0.177585	0.178291	0.219148
15	0.021709	0.022201	0.02218	0.022175
16	206.872556	207.061676	207.023358	229.017073
17	28.919066	30.253018	30.311051	29.840231
18	0.004085	0.005517	0.005429	0.005522
19	21.139782	22.694578	22.764823	22.517561
20	123.603072	128.361844	124.609205	151.761555
21	125.775348	124.739547	128.187892	148.254522
22	0.161853	0.163384	0.164031	0.202284
23	168.444801	171.361309	171.219294	192.631753
24	81.711511	140.349113	140.351792	140.349093
25	71.288045	71.889412	71.989905	79.404408
26	95.029867	95.121664	95.099796	104.944919
27	36.587913	37.197034	37.155839	40.229502
28	0.010941	0.011345	0.011261	0.01139
29	65.399068	66.240503	66.15388	71.353399


==> evaluation/old_files/fs.txt <==
reversed	0.0129	0.0125	0.0137	0.0109	0.0105	0.0113	0.0108	0.0104 0.0113 0.0338  0.0328  0.0347  0.1083	0.1070	0.1098	0.1035	0.1021	0.1055	0.1046	0.1020 0.1096 0.1297  0.1287  0.1313 0.1288	0.1268	0.1304  0.1234	0.1207	0.1249	0.1241	0.1238 0.1244 0.1338  0.1329  0.1350
name   `	r-v-copy-u	r-v-no  r-v-no-l	r-v-no-u	r-soo	r-soo-l	r-soo-u	r-wt	r-wt-l	r-wt-u u-v-copy  u-v-copy-l	u-v-copy-u	u-v-no  u-v-no-l	u-v-no-u	u-soo	u-soo-l	u-soo-u	u-wt	u-wt-l	u-wt-u  w-v-copy w-v-copy-l	w-v-copy-u	w-v-no  w-v-no-l	w-v-no-u	w-soo	w-soo-l	w-soo-u	w-wt	w-wt-l	w-wt-u
inorder	0.0109	0.0105	0.0116	0.0085	0.0084	0.0089	0.0085	0.0083 0.0087 0.0244  0.0234  0.0261  0.1066	0.1053	0.1079	0.1001	0.0984	0.1032	0.0998	0.0984 0.1007 0.1188  0.1172  0.1218 0.1272	0.1265	0.1279	0.1194	0.1181	0.1211	0.1191	0.1169 0.1211 0.1289  0.1267  0.1300
random	    0.0133	0.0130	0.0137	0.0122	0.0120	0.0125	0.0122	0.0120 0.0125 0.0346  0.0333  0.0358  0.1087	0.1077	0.1095	0.1034	0.1028	0.1043  0.1031  0.1026 0.1035 0.1285  0.1262  0.1308 0.1297	0.1293	0.1304	0.1244	0.1238	0.1249	0.1248	0.1239 0.1259 0.1327  0.1318  0.1336


==> evaluation/polybench.txt <==
atax          0.00768    0.007508	    0.007466	0.007492   0.018655	    0.019496	0.019456	0.019423  
cholesky      1.687205	 1.691107	    1.658968	1.663665   3.638411	    3.76985	    3.762535	3.60893       
correlation   9.987104	 10.005543	    9.970604	10.460494  31.335954	32.707835	32.619459	16.25713  
covariance    10.001311	 9.997084	    9.990883	10.470874  31.342418	32.790714	32.696582	16.687612 
deriche       0.383327	 0.386348	    0.385804	0.397463   2.402527	    2.307567	2.330023	1.87166   
doitgen       0.62292	 0.646208	    0.649471	0.644157   2.585576	    2.690272	2.636695	2.483603  
gemver        0.034392	 0.035483	    0.03548	    0.03766    0.125866	    0.151248	0.151952	0.130084  
gesummv       0.004693	 0.004783	    0.00477	    0.004775   0.016594	    0.013634	0.013569	0.016897  
gramschmidt   18.352139	 18.677462	    18.68983	19.757155  51.911093	56.482432	56.576533	22.884513 
heat-3d       2.437864	 2.808078	    2.772531	2.752004   12.397507	13.687327	13.678407	13.816648 
jacobi-2d     2.026865	 2.285265	    2.230892	2.211569   7.563647	    9.186766	9.171182	8.671942  
nussinov      8.26092	 8.134634	    8.022076	8.464723   34.472328	35.148472	35.146835	21.316246 
symm          4.058209	 4.101062	    4.134215	4.424329   24.10641	    26.080385	25.979683	23.533518 
syr2k         6.470704	 6.684601	    6.687652	6.972168   30.298544	33.116455	33.157024	21.663713 
trisolv       0.002887	 0.002972	    0.002991	0.002987   0.005483	    0.005357	0.005341	0.005107  
trmm          3.840905	 3.915412	    3.894899	4.082684   14.206582	18.216618	18.203424	8.968173  
prog          ec2-native ec2-wasmtime   ec2-linux   vc-nitro   pi-native	pi-wasmtime	pi-linux	icecap            
2mm           2.494761	 2.628859	    2.574327	2.566662   15.387525	28.99401	28.961236	20.739286 
3mm           4.461427	 4.418983	    4.079488	4.512343   24.284861	35.17858	34.757349	24.997671 
adi           14.767825	 13.633041	    13.289389	13.526473  52.243371	51.989579	51.974926	36.777146 
bicg          0.010871	 0.010966	    0.010852	0.010904   0.038325	    0.031653	0.031483	0.032156  
durbin        0.002224	 0.004922	    0.004911	0.004919   0.008211	    0.01787	    0.017955	0.018115      
fdtd-2d       2.062449	 2.082947	    2.036343	1.936184   14.711893	14.704294	14.737814	18.855654 
fl-warshall   17.423998	 27.669446	    27.561381	27.547527  67.881696	71.390902	71.407275	101.511112
gemm          0.496234	 0.602214	    0.604032	0.593474   2.585917	    2.665268	2.656927	2.671876  
jacobi-1d     0.000753	 0.001396	    0.001731	0.001395   0.004272	    0.005097	0.004932	0.00474   
ludcmp        7.49761	 7.160936	    7.297228	8.22031    40.43119	    44.370801	44.383401	32.296295 
lu            7.787192	 7.235746	    7.341763	8.016787   42.799764	47.911676	47.935108	40.719582 
mvt           0.030668	 0.031715	    0.031778	0.033895   0.104191	    0.107201	0.106991	0.06586   
seidel-2d     10.194732	 17.509586	    17.510153	17.515929  20.276775	30.656546	30.584939	31.627621 
syrk          1.158694	 1.505986	    1.507153	1.412422   10.420853	11.855176	11.849138	9.497215  


==> evaluation/rpi4-vod.txt <==
totalTime native wasmtime vc-linux vc-icecap native-min native-max wasmtime-min wasmtime-max vc-linux-min vc-linux-max vc-icecap-min vc-icecap-max
0 773.342744	848.0102628	850.8324048	880.0860423 3.24329 5.118771 4.96104675 2.45686125 1.94715875 1.58218825 2.091310333 2.099721667


==> evaluation/teaclave.txt <==
atax               12308.41989  5263.285399  2744.8537  4220.41375   
cholesky           10533.33997  4928.212483  2744.8639  4250.0987    
correlation        12395.94411  5858.290421  2744.8691  4221.25655   
covariance         13180.858    6125.493314  2744.8669  4218.2279    
deriche            11836.60074  6342.306662  2744.9471  4245.3453    
doitgen            13936.85323  6304.663832  2744.8579  4231.0798    
gemver             12200.43733  5528.769201  2744.8569  4221.0938    
gesummv            13394.73843  5902.722127  2744.8523  4215.53635   
gramschmidt        11927.91343  5909.672232  2744.8727  4223.5719    
heat-3d            10838.53247  5314.423146  2744.9059  4241.85315   
jacobi-2d          14190.27804  6764.101083  2744.9243  4243.8907    
nussinov           13773.60866  5969.365263  2744.8957  4232.752     
symm               11340.41238  4971.160778  2744.8641  4218.6372    
syr2k              11892.34566  5831.987713  2744.8745  4228.56465   
trisolv            11566.88102  5570.481909  2744.8515  4218.76515   
trmm               11655.5388   5313.077814  2744.8587  4226.02485   
prog               t-sgx        t-sim        v-ec2      v-linux
2mm                12984.03738  5886.448638  2744.8645  4223.58495   
3mm                12649.70836  6428.930474  2744.8725  4213.2874    
adi                14520.0331   6122.465803  2744.9687  4230.8278    
bicg               12774.41877  6115.129927  2744.8539  4220.97035   
durbin             14409.77052  5972.812619  2744.8535  4223.4256    
fdtd-2d            12395.85585  6239.219132  2744.9025  4240.2692    
fl-warshall        10742.95357  6191.160844  2745.1097  4264.77575   
gemm               13377.72869  5969.226921  3334.5081  4225.90465   
jacobi-1d          11209.68605  5394.577771  2744.8507  4218.4635    
lu                 13771.43432  6316.981569  2744.8753  4239.1541    
ludcmp             13433.13875  5941.593868  2744.8739  4239.37385   
mvt                11071.29971  5082.708879  2744.8541  4223.54775   
seidel-2d          14823.4394   6431.770822  2745.0757  4236.707     
syrk               10906.12492  5654.894709  2744.8647  4228.19115   

